Interpretation of Time-Series Deep Models: A Survey

Deep learning models developed for time-series associated tasks have become more widely researched nowadays. However, due to the unintuitive nature of time-series data, the interpretability problem -- where we understand what is under the hood of these models -- becomes crucial. The advancement of similar studies in computer vision has given rise to many post-hoc methods, which can also shed light on how to explain time-series models. In this paper, we present a wide range of post-hoc interpretation methods for time-series models based on backpropagation, perturbation, and approximation. We also want to bring focus onto inherently interpretable models, a novel category of interpretation where human-understandable information is designed within the models. Furthermore, we introduce some common evaluation metrics used for the explanations, and propose several directions of future researches on the time-series interpretability problem. As a highlight, our work summarizes not only the well-established interpretation methods, but also a handful of fairly recent and under-developed techniques, which we hope to capture their essence and spark future endeavours to innovate and improvise.

==> ziqi_figs/table.txt <==
    \begin{table*}[ht]
        \centering
        \caption{Summary of interpretation methods}
        \label{method summary}
        \vspace{-10pt}
        \renewcommand{\arraystretch}{1.2}
        \begin{tabular}[t]{lcccc}
            \hline
            Model & Methodology & Post-hoc/Ante-hoc & Problem Types & Model Agnostic/Specific\\
            \hline\hline
            Basic gradient interpretation~\cite{hechtlinger2016interpretation} & Backpropagation & Post-hoc & Classification/Regression & Specific\\
            Saliency map~\cite{simonyan2013deep} & Backpropagation & Post-hoc & Classification/Regression & Specific\\
            Gradient $\times$ input~\cite{shrikumar2016not}~\cite{strodthoff2019detecting} & Backpropagation & Post-hoc & Detection/Forecasting & Specific\\
            CPHAP~\cite{cho2020interpretation} & Backpropagation & Post-hoc & Detection & Specific\\
            Integrated gradients~\cite{sundararajan2017axiomatic} & Backpropagation & Post-hoc & Classification/Detection & Specific\\
            Compensated integrated gradients~\cite{tachikawa2018compensated} & Backpropagation & Post-hoc & Classification & Specific\\
            LRP~\cite{arras2017explaining, grezmak2019interpretable, bohle2019layer} & Backpropagation & Post-hoc & Classification/Forecasting & Specific\\
            DeepLIFT~\cite{shrikumar2017learning} & Backpropagation & Post-hoc & Classification & Specific\\
            ConvTimeNet~\cite{DBLP:journals/corr/abs-1904-12546} & Perturbation & Post-hoc & Classification & Specific\\
            Erasure~\cite{li2016understanding} & Perturbation & Post-hoc & Classification/Detection & Specific\\
            LSTM feature-level occlusion~\cite{suresh2017clinical} & Perturbation & Post-hoc & Forecasting & Specific\\
            APT~\cite{ozyegen2022evaluation} & Perturbation & Post-hoc & Forecasting & Agnostic\\
            PIMP~\cite{altmann2010permutation} & Perturbation & Post-hoc & Regression & Agnostic\\
            Native guide~\cite{delaney2021instance} & Perturbation & Post-hoc & Classification/Generation & Specific\\
            Counterfactual samples~\cite{goodfellow2014explaining}\cite{liu2018adversarial} & Perturbation & Post-hoc & Generation & Agnostic\\
            CoMTE~\cite{ates2021counterfactual} & Perturbation & Post-hoc & Classification/Regression/Detection & Specific\\
            ARS~\cite{hartl2020explainability} & Perturbation & Post-hoc & Generation & Specific\\
            LIMEsegment~\cite{sivill2022limesegment} & Approximation & Post-hoc & Classification & Agnostic\\
            TimeSHAP~\cite{bento2021timeshap} & Approximation & Post-hoc & Detection & Agnostic\\
            Basic attention mechanism~\cite{bahdanau2014neural}~\cite{karim2017lstm} & Attention & Ante-hoc & Generation & Specific\\
            Temporal contextual layer~\cite{vinayavekhin2018focusing} & Attention & Ante-hoc & \textcolor{red}{Data Completion}/Detection/Classification & Specific\\
            Self-attention~\cite{vaswani2017attention} & Attention & Ante-hoc & Generation & Specific\\
            DTS~\cite{li2021learning} & Disentangle Rep. & Ante-hoc & Generation & Specific\\
            IMGC~\cite{marcinkevivcs2021interpretable} & Causality & Ante-hoc & Regression & Specific\\
            HEIDEGGER~\cite{mansouri2020heidegger} & Causality & Ante-hoc & Regression & Specific\\
            CAP~\cite{dhaou2021causal} & Causality & Ante-hoc & Classification & Specific\\
            TCDF~\cite{nauta2019causal} & Causality & Ante-hoc & Regression & Specific\\
            Physics-based convolution~\cite{nascimento2020tutorial,sadoughi2019physics,wehmeyer2018time,wu2022novel} & Physics Rule & Ante-hoc & Forecasting & Specific\\
            Physics-based regularization~\cite{raissi2019physics,zhu2019physics, geneva2020modeling, kissas2020machine} & Physics Rule & Ante-hoc & Forecasting/Regression & Agnostic\\
            \hline
        \end{tabular}
    \end{table*}
